Superpixel-guided Discriminative Low-rank Representation of Hyperspectral Images for Classification

In this paper, we propose a novel classification scheme for the remotely sensed hyperspectral image (HSI), namely SP-DLRR, by comprehensively exploring its unique characteristics, including the local spatial information and low-rankness. SP-DLRR is mainly composed of two modules, i.e., the classification-guided superpixel segmentation and the discriminative low-rank representation, which are iteratively conducted. Specifically, by utilizing the local spatial information and incorporating the predictions from a typical classifier, the first module segments pixels of an input HSI (or its restoration generated by the second module) into superpixels. According to the resulting superpixels, the pixels of the input HSI are then grouped into clusters and fed into our novel discriminative low-rank representation model with an effective numerical solution. Such a model is capable of increasing the intra-class similarity by suppressing the spectral variations locally while promoting the inter-class discriminability globally, leading to a restored HSI with more discriminative pixels. Experimental results on three benchmark datasets demonstrate the significant superiority of SP-DLRR over state-of-the-art methods, especially for the case with an extremely limited number of training pixels.

==> Biography.txt <==
Shaohui 
Mei  (S'10-M'12) received the B.S. degree in electronics and information engineering
and the PH.D degree in signal and information processing from Northwestern Polytechnical University, Xi'an, China, in 2005 and 2011, respectively.

He is currently an associated professor with the School of Electronics and Information, Northwestern Polytechnical University, China.
He was a visiting student to the University of Sydney, Oct. 2007-Oct. 2008.
His research interests include hyperspectral remote sensing image processing and applications, intelligent signal and information acquisition and processing, neural networks, pattern recognition and machine learning.


Junhui Hou (S13M16) received the B.Eng. degree in information engineering (Talented Students Program) from the South China University of Technology, Guangzhou, China, in 2009, the M.Eng.degree in signal and information processing from Northwestern Polytechnical University, Xian, China, in 2012, and the Ph.D. degree from the School of Electrical and Electronic Engineering, Nanyang Technological University, Singapore, in 2016. 

He has been an Assistant Professor with the Department of Computer Science, City University of Hong Kong, since 2017. His current research interests include multimedia signal processing, such as adaptive image/video representations and analysis (RGB/depth/light field/hyperspectral), static/dynamic 3D geometry representations and processing (mesh/point cloud/MoCap), and discriminative modeling for clustering/classification. 

Dr. Hou was a recipient of the Prestigious Award from the Chinese Government for Outstanding Self-Financed Students Abroad, China Scholarship Council, in 2015, and the Early Career Award from the Hong Kong Research Grants Council in 2018. He currently serves as an Associate Editor for The Visual Computer, an Area Editor for Signal Processing:Image Communication, and the Guest Editor for the Journal of Visual Communication and Image Representation.




Qian Du (S98M00SM05F18) received the Ph.D. degree in electrical engineering from the University of Maryland at Baltimore County, Baltimore,
MD, USA, in 2000.

She is currently the Bobby Shackouls Professor with the Department of Electrical and Computer Engineering, Mississippi State University, Starkville,
MS, USA. Her research interests include hyperspectral remote sensing image analysis and applications, pattern classification, data compression, and neural
networks.

Dr. Du is a Fellow of the SPIE-International Society for Optics and Photonics. She was a recipient of the 2010 Best Reviewer Award from
the IEEE Geoscience and Remote Sensing Society. She was a Co-Chair of the Data Fusion Technical Committee of the IEEE Geoscience and Remote
Sensing Society from 2009 to 2013, and the Chair of Remote Sensing and Mapping Technical Committee of the International Association for Pattern
Recognition from 2010 to 2014. She served as an Associate Editor for the IEEE JOURNAL OF SELECTED TOPICS IN APPLIED EARTH OBSERVATIONS
AND REMOTE SENSING, the Journal of Applied Remote Sensing, and the IEEE SIGNAL PROCESSING LETTERS. Since 2016, she has been the Editor-in-
Chief of the IEEE JOURNAL OF SELECTED TOPICS IN APPLIED EARTH OBSERVATIONS AND REMOTE SENSING. She is the General Chair of the
4th IEEE GRSS Workshop on Hyperspectral Image and Signal Processing: Evolution in Remote Sensing in Shanghai, China, in 2012.
